Improved Soft-aided Decoding of Product Codes with Adaptive Performance-Complexity Trade-off

We propose an improved soft-aided decoding scheme for product codes that approaches the decoding performance of conventional soft-decision TPD with only a 0.2 dB gap while keeping the complexity and internal decoder data flow similarly low as in hard decision decoders.

==> 255BER.tikz <==
\begin{tikzpicture}
\pgfplotsset{grid style={gray!20,dashed}}
\pgfplotsset{every tick label/.append style={font=\footnotesize}}

\begin{axis}[%
name = ax1,
scale only axis=true,
xmin=3.7,
xmax=4.6,
xtick={3.7,3.9,...,5.1},
ymode=log,
ymin=1e-7, 
ymax=1e-1,
xmajorgrids,
ymajorgrids,
yminorgrids,
xminorgrids,
xminorticks=true,
yminorticks=true,
minor x tick num=1,
width=5.8cm,
height=5.2cm,
xlabel={$\Eb/\No$ (dB)},
ylabel={Post-FEC BER},
ytick pos=left,
label style={font=\small},
legend cell align={left},
legend style={anchor = north east,  at={(1,1)}, draw=none, fill opacity=0.7, text opacity = 1,legend columns=1,font=\footnotesize, row sep = 0pt}
]
\addplot [color=colorDRSDplus20, line width=0.9pt, mark=diamond*, mark options={solid, colorDRSDplus20, mark size=1.5pt}]
table[row sep=crcr]{%
	3.89404 0.012168\\
	3.97321 0.00502814\\
	4.05238 0.000890619\\
	4.13154 2.5053e-05\\
	4.21071 2.1675e-07\\
	4.28988 4.5108e-10\\
};



\addplot [color=proposed1, line width=0.9pt, mark=o,mark options={solid, mark size=1pt}]
table[row sep=crcr]{%
3.59404 0.0248812\\
3.63363 0.0237252\\
3.67321 0.0225318\\
3.71279 0.0213611\\
3.75238 0.0197466\\
3.79196 0.0178679\\
3.83154 0.0155499\\
3.87113 0.0127513\\
3.91071 0.00966578\\
3.95029 0.00585774\\
3.98988 0.00236897\\
4.02946 0.000717562\\
4.06904 0.000170458\\
4.10863 1.87241e-05\\
4.14821 1.24401e-06\\
4.18779 5.47714e-08\\
};

\addplot [color=proposed2, line width=0.9pt, mark=x,mark options={solid, mark size=1.5pt}]
table[row sep=crcr]{%
3.59404 0.0252422\\
3.63363 0.0239199\\
3.67321 0.0224553\\
3.71279 0.0203754\\
3.75238 0.0178181\\
3.79196 0.014649\\
3.83154 0.0107134\\
3.87113 0.00590452\\
3.91071 0.00267186\\
3.95029 0.000883139\\
3.98988 0.000236259\\
4.02946 2.44654e-05\\
4.06904 2.13836e-06\\
4.10863 1.45537e-07\\
4.14821 1.07849e-08\\
};

\addplot [color=proposed3, line width=0.9pt, mark=triangle,mark options={solid, mark size=1pt}]
table[row sep=crcr]{%
3.59404 0.0253628\\
3.63363 0.0234379\\
3.67321 0.0212978\\
3.71279 0.018084\\
3.75238 0.0135017\\
3.79196 0.00962057\\
3.83154 0.00504072\\
3.87113 0.00271928\\
3.91071 0.000956701\\
3.95029 0.000197267\\
3.98988 2.91394e-05\\
4.02946 3.92361e-06\\
4.06904 2.28268e-07\\
4.10863 2.83309e-08\\
};

\addplot [color=proposed4, line width=0.9pt, dashed, mark=none]
table[row sep=crcr]{%
3.59404 0.024559\\
3.63363 0.0217261\\
3.67321 0.0184279\\
3.71279 0.0148808\\
3.75238 0.0111654\\
3.79196 0.00710049\\
3.83154 0.00393702\\
3.87113 0.00145236\\
3.91071 0.000497275\\
3.95029 9.07176e-05\\
3.98988 1.66541e-05\\
4.02946 1.77684e-06\\
};%



\addplot [color=colorBEE-PC, solid, line width=0.9pt, mark=pentagon*, mark options={mark size=1.5pt, colorBEE-PC,fill =white}]
table[row sep=crcr]{%
	3.5	0.0330750221027553\\
	3.6	0.0308023240929515\\
	3.7	0.0281203090160573\\
	3.8	0.0252169175438972\\
	3.9	0.021902817410993\\
	4	0.0178913666084907\\
	4.1	0.0130076314368552\\
	4.18	0.00604362408556861\\
	4.23	0.00248026574602935\\
	4.28	0.000628884366079135\\
	4.34	8.82687260395475e-05\\
	4.39	6.04359294357079e-06\\
	4.46	2.61493201490553e-08\\
}node [pos=0.3,anchor=south,yshift=-0.55cm,font=\footnotesize,sloped] {BEE-PC\cite{sheikh2021novel}};




\addplot [color=colorDRSD, line width=0.9pt, mark=*, mark options={solid, colorDRSD, fill=white, mark size=1.5pt}]
table[row sep=crcr]{%
	3.89162 0.0150249\\
	3.97079 0.0089769\\
	4.04995 0.00249982\\
	4.12912 0.000224489\\
	4.20829 3.30875e-06\\
	4.28745 9.83661e-09\\
}node [pos=0.5,anchor=south,font=\footnotesize,sloped] {\scriptsize{DRSD\cite{miao2021improved}}};
\addplot [color=myblue, line width=0.9pt, mark=triangle*, mark options={solid, myblue, fill=white, mark size=1.5pt}]
table[row sep=crcr]{
	3.39684128727424	0.0351557220636894\\
	3.49684128727424	0.032829957458728\\
	3.59684128727424	0.0312758880271704\\
	3.69684128727424	0.0289893384219464\\
	3.79684128727424	0.0263360235289998\\
	3.89684128727424	0.0237651651756797\\
	3.99684128727424	0.0194737487088811\\
	4.09684128727424	0.0153251868839831\\
	4.19684128727424	0.00842142119360655\\
	4.29684128727424	0.00157385199838938\\
	4.39684128727424	5.06474029346528e-05\\
	4.49684128727424	1.78271286267877e-07\\
	4.59684128727424	6.78271286267877e-10\\
} node [pos=0.4,anchor=south,font=\footnotesize,sloped] {SABM-SR~\cite{liga2019novel}};;



\addplot[color=black, line width=0.9pt, mark=square*, mark options={solid, black, fill=white, mark size=1pt}]
table[row sep=crcr]{%
	3.725 1e-3\\
	3.75 1e-4\\
	4 1e-15\\
} node [pos=0.15,anchor=south,font=\footnotesize,sloped] {TPD (Viasat, 15OH)\cite{ViasatTPC66100}};;

 	\addplot [color=black, solid, line width=0.4pt,dashed]
 	table[row sep=crcr]{%
 		4.03946502925076	1e-08\\
 		4.03946405906193	1.25892541179417e-08\\
 		4.03946285303405	1.58489319246111e-08\\
 		4.03946135408151	1.99526231496888e-08\\
 		4.03945949136813	2.51188643150958e-08\\
 		4.0394571770136	3.16227766016838e-08\\
 		4.0394543020162	3.98107170553497e-08\\
 		4.03945073120685	5.01187233627273e-08\\
 		4.03944629700615	6.30957344480193e-08\\
 		4.03944079170283	7.94328234724282e-08\\
 		4.03943395790658	1e-07\\
 		4.03942547674751	1.25892541179417e-07\\
 		4.03941495329546	1.58489319246111e-07\\
 		4.03940189855065	1.99526231496888e-07\\
 		4.03938570720794	2.51188643150958e-07\\
 		4.03936563021342	3.16227766016838e-07\\
 		4.03934074090791	3.98107170553497e-07\\
 		4.03930989327643	5.01187233627273e-07\\
 		4.03927167048644	6.30957344480193e-07\\
 		4.03922432148608	7.94328234724282e-07\\
 		4.03916568293106	1e-06\\
 		4.03909308309608	1.25892541179417e-06\\
 		4.03900322367939	1.58489319246111e-06\\
 		4.03889203450087	1.99526231496888e-06\\
 		4.03875449498953	2.51188643150958e-06\\
 		4.03858441501798	3.16227766016838e-06\\
 		4.03837416602022	3.98107170553497e-06\\
 		4.03811435137213	5.01187233627273e-06\\
 		4.03779340265592	6.30957344480194e-06\\
 		4.03739708559714	7.94328234724282e-06\\
 		4.03690789607251	1e-05\\
 		4.03690789607251	0.0001\\
 	};







    \draw[very thick,latex-latex] (axis cs:4.065,2.2e-7)--(axis cs:5.10, 2.2e-7);
\node[font=\footnotesize] at (axis cs:4.32,4e-7) {1.05\,dB};


\end{axis}

\begin{axis}[%
at={(ax1.south east)},
name = ax2,
xshift = 0.1cm,
scale only axis=true,
xmin=4.7,
xmax=5.3,
xtick={4.7,5.3},
ymode=log,
ymin=1e-7, 
ymax=1e-1,
yticklabels={,,}
xmajorgrids,
ymajorgrids,
yminorgrids,
xminorgrids,
xminorticks=true,
minor x tick num=4,
width=1.0cm,
height=5.2cm,
ytick pos=right,
label style={font=\small},
legend cell align={right},
legend style={anchor = north east,  at={(1,1)}, draw=none, fill opacity=0.7, text opacity = 1,legend columns=1,font=\footnotesize, row sep = 0pt}
]

\addplot [color=KITpalegreen!80, line width=0.9pt, mark=diamond*, mark options={solid,KITpalegreen!80,fill=white, mark size=1.5pt}]
table[row sep=crcr]{%
	4.18365 0.0168525\\
	4.34198 0.0140363\\
	4.50032 0.0107882\\
	4.69926 0.00589487\\
	4.73885 0.00444122\\
	4.77843 0.00329907\\
	4.81801 0.00205013\\
	4.8576 0.000904686\\
	4.89718 0.000384156\\
	4.93676 0.000131518\\
	4.97635 3.39677e-05\\
	5.01873 7.74358e-06\\
	5.09789 2.14556e-07\\
	5.17706 7.43846e-09\\
} node [pos=0.4,anchor=south,font=\footnotesize,sloped] {iBDD};;





\draw[very thick,latex-latex] (axis cs:4.055,2.2e-7)--(axis cs:5.10, 2.2e-7);



\end{axis}

\begin{axis}[%
name = ax3,
at={(ax2.south east)},
scale only axis=true,
xshift = 0.5cm,
xmin=3,
xmax=4.1,
xtick={0,0.2,...,5},
xticklabel style={
/pgf/number format/fixed,
/pgf/number format/precision=2},
ymode=log,
ymin=1e-7, 
ymax=1e-1,
xmajorgrids,
ymajorgrids,
yminorgrids,
xminorgrids,
xminorticks=true,
yminorticks=true,
ytick pos=left,
yticklabels={,,}
minor x tick num=1,
width=5.8cm,
height=5.2cm,
xlabel={$\Eb/\No$ (dB)},
label style={font=\small},
legend cell align={left},
legend style={anchor = north east,  at={(1,1)}, draw=none, fill opacity=0.7, text opacity = 1,legend columns=1,font=\footnotesize, row sep = 0pt, column sep = 0pt}
]
 \addplot [color=colorDRSDplus20, line width=0.9pt, mark=diamond*, mark options={solid, colorDRSDplus20, mark size=1.5pt}]table[row sep=crcr]{%
3.03649 0.0243675\\
3.11983 0.0160531\\
3.20316 0.00792504\\
3.28649 0.00318682\\
3.36983 0.000624824\\
3.45316 6.83286e-05\\
3.53649 3.63385e-06\\
3.61983 2.50748e-07\\
3.70316 1.33912e-08\\
 };
\addlegendentry{DRSD+\cite{miao2022journal}}


\addplot [color=proposed1, line width=0.9pt, mark=o,mark options={solid, mark size=1pt}]
table[row sep=crcr]{%
3.00649 0.0313253\\
3.04608 0.0273724\\
3.08566 0.0227966\\
3.16483 0.0142943\\
3.24399 0.00557089\\
3.32316 0.00152277\\
3.40233 0.000224713\\
3.48149 2.18596e-05\\
3.56066 1.1727e-06\\
3.60024 2.53074e-07\\
3.63983 6.06529e-08\\
};
\addlegendentry{$\mathcal{J}=1$} %

\addplot [color=proposed2, line width=0.9pt, mark=square,mark options={solid, mark size=1pt}]
table[row sep=crcr]{%
3.00649 0.0253739\\
3.08566 0.0150181\\
3.16483 0.00654335\\
3.24399 0.001909\\
3.32316 0.000302204\\
3.40233 3.80718e-05\\
3.48149 2.79041e-06\\
3.52108 7.75312e-07\\
3.56066 1.61293e-07\\
3.60024 4.70138e-08\\
};
\addlegendentry{$\mathcal{J}=2$} %

\addplot [color=proposed3, line width=0.9pt, mark=triangle,mark options={solid, mark size=1pt}]
table[row sep=crcr]{%
3.00649 0.0197356\\
3.08566 0.00994206\\
 3.20441 0.00198317\\
 3.28358 0.00039791\\
3.32316 0.000157153\\
 3.36274 5.82629e-05\\
3.40233 1.9185e-05\\
3.48149 1.47273e-06\\
3.52108 4.29358e-07\\
3.56066 9.85532e-08\\
};
\addlegendentry{$\mathcal{J}=4$} %

\addplot [color=proposed4, line width=0.9pt, dashed, mark=none]
table[row sep=crcr]{%
3.00649 0.01578\\
3.04608 0.0126966\\
3.08566 0.00800862\\
3.12524 0.00536619\\
3.16483 0.00325602\\
3.20441 0.00182092\\
3.24399 0.00084745\\
3.28358 0.000412853\\
3.32316 0.000149331\\
3.36274 6.21986e-05\\
3.40233 1.80518e-05\\
3.44191 5.26521e-06\\
3.48149 1.51741e-06\\
3.52108 4.78084e-07\\
};
\addlegendentry{$\mathcal{J}=8$} %





  \addplot [color=colorDRSD, line width=0.9pt, mark=*, mark options={solid, colorDRSD, fill=white, mark size=1.5pt}]table[row sep=crcr]{%
3.03649 0.0296026\\
3.11983 0.022856\\
3.20316 0.0141033\\
3.28649 0.00503048\\
3.36983 0.00150155\\
3.45316 0.000165315\\
3.53649 2.1766e-05\\
3.61983 1.02171e-06\\
3.70316 6.83611e-08\\
 }node [pos=0.6,anchor=south,font=\footnotesize,sloped] {\scriptsize{DRSD\cite{miao2021improved}}};
 


\addplot [color=myblue, line width=0.9pt, mark=triangle*, mark options={solid, myblue, fill=white, mark size=1.5pt}]
  table[row sep=crcr]{%
3.08263052328897	0.0435844623698019\\
3.18263052328897	0.0389537160310126\\
3.28263052328897	0.0330722844388754\\
3.38263052328897	0.0224191401049417\\
3.48263052328897	0.0139360952306367\\
3.58263052328897	0.0047877672488057\\
3.68263052328897	0.00121058814315921\\
3.78263052328897	8.37610975444792e-05\\
3.88263052328897	5.20241441221941e-06\\
3.98263052328897 1.86711340176776e-07\\
4.098263052328897 4.86711340176776e-09\\
} node [pos=0.5,anchor=south,font=\footnotesize,sloped,xshift=0cm] {SABM-SR~\cite{liga2019novel}};
 	\addplot [color=black, solid, line width=0.4pt,dashed]
 	table[row sep=crcr]{%
 		3.2	1e-08\\
 		3.2	1e-4\\
 	};
 
\addplot[color=black, line width=0.9pt, mark=square*, mark options={solid, black, fill=white, mark size=1pt}]
  table[row sep=crcr]{%
2.9	0.0202655407357798\\
3	0.00509089398311894\\
3.1	0.000466080054785853\\
3.2	1.29053451418654e-05\\
3.3	4.71449588895136e-07\\
3.4	3.91569425992638e-09\\
} node [pos=0.5,anchor=south,font=\footnotesize,sloped] {TPD~\cite{pyndiah1998near,liga2019novel}};
\draw[latex-latex,very thick] (axis cs:3.54,2.2e-7)--(axis cs:4.76, 2.2e-7);
\node[font=\footnotesize] at (axis cs:3.8,4e-7) {1.22\,dB};

\end{axis}

\begin{axis}[%
at={(ax3.south east)},
name = ax4,
xshift = 0.1cm,
scale only axis=true,
xmin=4.1,
xmax=5,
xtick={4.1,5},
ymode=log,
ymin=1e-7, 
ymax=1e-1,
yticklabels={,,}
xmajorgrids,
ymajorgrids,
yminorgrids,
xminorgrids,
xminorticks=true,
minor x tick num=4,
width=1.0cm,
height=5.2cm,
ytick pos=right,
label style={font=\small},
legend style={anchor = north east,  at={(1,1)}, draw=none, fill opacity=0.7, text opacity = 1,font=\footnotesize}
]
\addplot [color=KITpalegreen!80, line width=0.9pt, mark=diamond*, mark options={solid,KITpalegreen!80,fill=white, mark size=1.5pt}]
  table[row sep=crcr]{%
3.44693 0.0322138\\
3.6136 0.0262655\\
3.78027 0.0220589\\
3.94693 0.015239\\
4.1136 0.00810881\\
4.28027 0.0016166\\
4.44693 0.000137922\\
4.6136 3.80668e-06\\
4.78027 1.04924e-07\\
4.93785 2.01883e-08\\
} node [pos=0.4,anchor=south,font=\footnotesize,sloped] {iBDD};
\draw[latex-latex,very thick] (axis cs:3.54,2.2e-7)--(axis cs:4.76, 2.2e-7);
\end{axis}




\end{tikzpicture}

==> BCHdecodings.tikz <==
    \begin{tikzpicture}
       \pgfplotsset{grid style={dashed, gray!20}}
       \pgfplotsset{every tick label/.append style={font=\footnotesize}}
        \begin{axis}[%
        name=ax1,
        width=8cm,
        height=6.5cm,
        xmin=3.5,
        xmax=7.3,
        ymin=0,
        ymax=3.5,
        yminorticks,
        axis background/.style={fill=white, mark size=0.8pt},
        xmajorgrids,
        ymajorgrids,
        yminorgrids,
        xtick={3.0,3.5,...,8},
        ytick={0,0.5,1.0,...,4},
        ylabel={Normalized BDD steps/codeword},
        xlabel={$\Eb/\No$ (dB)},
        legend cell align={left},
        legend style={at={(axis cs: 7.3,3.5)},anchor = north east, draw=none, fill opacity=0.7, text opacity = 1,legend columns=1, row sep = 0pt,font=\footnotesize}
]
     \addplot [color= colorDRSD, line width=1.2pt,mark=*, mark options={solid, colorDRSD, fill=white, mark size=0.8pt}]
      table[row sep=crcr]{%
        3.39172 1.80677\\
        3.48939 1.75699\\
        3.58707 1.70993\\
        3.68474 1.62976\\
        3.78242 1.55611\\
        3.88009 1.44324\\
        3.97777 1.28067\\
        4.07544 1.08345\\
        4.17311 0.809936\\
        4.27079 0.574977\\
        4.36846 0.450539\\
        4.46614 0.375051\\
        4.56381 0.321792\\
        4.66149 0.286551\\
        4.75916 0.26031\\
        4.85684 0.237956\\
        4.95451 0.220492\\
        5.05218 0.204916\\
        5.14986 0.191694\\
        5.24753 0.178982\\
        5.34521 0.167805\\
        5.44288 0.157346\\
        5.54056 0.147877\\
        5.63823 0.138222\\
        5.7359 0.129301\\
        5.83358 0.121037\\
        5.93125 0.113144\\
        6.02893 0.106331\\
        6.1266 0.100124\\
        6.22428 0.0945407\\
        6.32195 0.0889714\\
        6.41963 0.0841252\\
        6.5173 0.0796908\\
        6.61497 0.0755292\\
        6.71265 0.0717084\\
        6.81032 0.0681191\\
        6.908 0.0644866\\
        7.00567 0.0608789\\
        7.10335 0.0576359\\
        7.20102 0.054274\\
        7.2987 0.0509215\\
        7.39637 0.0476554\\
     };
     \addlegendentry{DRSD$^{10}$}
 
     
     \addplot [color= colorDRSD!80, dashed, line width=1.2pt,mark=*, mark options={solid, colorDRSD!80, fill=white, mark size=0.8pt}]
      table[row sep=crcr]{%
        3.29404 3.48796\\
        3.38816 3.39435\\
        3.48228 3.31955\\
        3.5764 3.19581\\
        3.67052 3.03104\\
        3.76463 2.83072\\
        3.85875 2.55643\\
        3.95287 2.15794\\
        4.04699 1.46339\\
        4.1411 0.960346\\
        4.23522 0.687412\\
        4.32934 0.529948\\
        4.42346 0.429968\\
        4.51757 0.363648\\
        4.61169 0.318564\\
        4.70581 0.283676\\
        4.79993 0.258923\\
        4.89404 0.237796\\
        4.98816 0.22032\\
        5.08228 0.205974\\
        5.1764 0.191437\\
        5.27052 0.179496\\
        5.36463 0.168151\\
        5.45875 0.157604\\
        5.55287 0.147829\\
        5.64699 0.138405\\
        5.7411 0.130385\\
        5.83522 0.122129\\
        5.92934 0.11476\\
        6.02346 0.107568\\
        6.11757 0.101075\\
        6.21169 0.0952731\\
        6.30581 0.0901841\\
        6.39993 0.0854717\\
        6.49404 0.0810263\\
        6.61904 0.0758067\\
        6.74404 0.0706814\\
        6.86904 0.065832\\
        6.99404 0.0614714\\
        7.11904 0.0569174\\
        7.24404 0.0524344\\
        7.36904 0.0486116\\
     };
     \addlegendentry{DRSD$^{20}$}
     
 



  \addplot [color= KITpalegreen!80, line width=1.2pt,mark=diamond*, mark options={solid,KITpalegreen!80,fill=white, mark size=0.8pt}]table[row sep=crcr]{%
    3.29404 0.986545\\
    3.38816 0.982323\\
    3.48228 0.978292\\
    3.5764 0.969789\\
    3.67052 0.963752\\
    3.76463 0.952454\\
    3.85875 0.938702\\
    3.95287 0.922115\\
    4.04699 0.905556\\
    4.1411 0.881833\\
    4.23522 0.850508\\
    4.32934 0.808948\\
    4.42346 0.772908\\
    4.51757 0.703476\\
    4.61169 0.634489\\
    4.70581 0.519005\\
    4.79993 0.368093\\
    4.89404 0.234158\\
    4.98816 0.160776\\
    5.08228 0.13102\\
    5.1764 0.112822\\
    5.27052 0.0994212\\
    5.36463 0.0892844\\
    5.45875 0.0812083\\
    5.55287 0.0738897\\
    5.64699 0.067328\\
    5.7411 0.0616109\\
    5.83522 0.0562239\\
    5.92934 0.0514133\\
    6.02346 0.0469697\\
    6.11757 0.0426278\\
    6.21169 0.0389509\\
    6.30581 0.0357\\
    6.39993 0.0325197\\
    6.49404 0.0295347\\
    6.61904 0.0260095\\
    6.74404 0.02289\\
    6.86904 0.0202192\\
    6.99404 0.0177586\\
    7.11904 0.0155902\\
    7.24404 0.013657\\
    7.36904 0.0118635\\
 };
\addlegendentry{iBDD$^{10}$}
\draw[black] (5,0) rectangle (7.3,0.25);
\draw[black] (axis cs:5,0.25)--(axis cs:5.2, 0.7);
\draw[black] (axis cs:7.3,0.25)--(axis cs:7.25, 0.7);
\end{axis}

\begin{axis}[%
        name=ax2,
        at={(ax1.south east)},
        xshift=-3.5cm,
        yshift = 1cm,
        yticklabel style={
        /pgf/number format/fixed,
        /pgf/number format/precision=2},
         legend cell align={left},
        width=5cm,
        height=4cm,
        xmin=5,
        xmax=7.3,
        ymin=0,
        ymax=0.25,
        yminorticks,
        axis background/.style={fill=white, mark size=0.8pt},
        xmajorgrids,
        ymajorgrids,
        yminorgrids,
        xtick={3.0,3.5,...,8},
        ytick={0,0.05,...,4},
]
     \addplot [color=  colorDRSD, line width=1.2pt,mark=*, mark options={solid, colorDRSD, fill=white, mark size=0.8pt}]
      table[row sep=crcr]{%
        3.39172 1.80677\\
        3.48939 1.75699\\
        3.58707 1.70993\\
        3.68474 1.62976\\
        3.78242 1.55611\\
        3.88009 1.44324\\
        3.97777 1.28067\\
        4.07544 1.08345\\
        4.17311 0.809936\\
        4.27079 0.574977\\
        4.36846 0.450539\\
        4.46614 0.375051\\
        4.56381 0.321792\\
        4.66149 0.286551\\
        4.75916 0.26031\\
        4.85684 0.237956\\
        4.95451 0.220492\\
        5.05218 0.204916\\
        5.14986 0.191694\\
        5.24753 0.178982\\
        5.34521 0.167805\\
        5.44288 0.157346\\
        5.54056 0.147877\\
        5.63823 0.138222\\
        5.7359 0.129301\\
        5.83358 0.121037\\
        5.93125 0.113144\\
        6.02893 0.106331\\
        6.1266 0.100124\\
        6.22428 0.0945407\\
        6.32195 0.0889714\\
        6.41963 0.0841252\\
        6.5173 0.0796908\\
        6.61497 0.0755292\\
        6.71265 0.0717084\\
        6.81032 0.0681191\\
        6.908 0.0644866\\
        7.00567 0.0608789\\
        7.10335 0.0576359\\
        7.20102 0.054274\\
        7.2987 0.0509215\\
        7.39637 0.0476554\\
     };
 
     
     \addplot [color= colorDRSD!80, line width=1.2pt,mark=*, mark options={solid, colorDRSD!80, fill=white, mark size=0.8pt}]
      table[row sep=crcr]{%
        3.29404 3.48796\\
        3.38816 3.39435\\
        3.48228 3.31955\\
        3.5764 3.19581\\
        3.67052 3.03104\\
        3.76463 2.83072\\
        3.85875 2.55643\\
        3.95287 2.15794\\
        4.04699 1.46339\\
        4.1411 0.960346\\
        4.23522 0.687412\\
        4.32934 0.529948\\
        4.42346 0.429968\\
        4.51757 0.363648\\
        4.61169 0.318564\\
        4.70581 0.283676\\
        4.79993 0.258923\\
        4.89404 0.237796\\
        4.98816 0.22032\\
        5.08228 0.205974\\
        5.1764 0.191437\\
        5.27052 0.179496\\
        5.36463 0.168151\\
        5.45875 0.157604\\
        5.55287 0.147829\\
        5.64699 0.138405\\
        5.7411 0.130385\\
        5.83522 0.122129\\
        5.92934 0.11476\\
        6.02346 0.107568\\
        6.11757 0.101075\\
        6.21169 0.0952731\\
        6.30581 0.0901841\\
        6.39993 0.0854717\\
        6.49404 0.0810263\\
        6.61904 0.0758067\\
        6.74404 0.0706814\\
        6.86904 0.065832\\
        6.99404 0.0614714\\
        7.11904 0.0569174\\
        7.24404 0.0524344\\
        7.36904 0.0486116\\
     };
     
 



  \addplot [color= KITpalegreen!80, line width=1.2pt,mark=diamond*, mark options={solid,KITpalegreen!80,fill=white, mark size=0.8pt}]table[row sep=crcr]{%
    3.29404 0.986545\\
    3.38816 0.982323\\
    3.48228 0.978292\\
    3.5764 0.969789\\
    3.67052 0.963752\\
    3.76463 0.952454\\
    3.85875 0.938702\\
    3.95287 0.922115\\
    4.04699 0.905556\\
    4.1411 0.881833\\
    4.23522 0.850508\\
    4.32934 0.808948\\
    4.42346 0.772908\\
    4.51757 0.703476\\
    4.61169 0.634489\\
    4.70581 0.519005\\
    4.79993 0.368093\\
    4.89404 0.234158\\
    4.98816 0.160776\\
    5.08228 0.13102\\
    5.1764 0.112822\\
    5.27052 0.0994212\\
    5.36463 0.0892844\\
    5.45875 0.0812083\\
    5.55287 0.0738897\\
    5.64699 0.067328\\
    5.7411 0.0616109\\
    5.83522 0.0562239\\
    5.92934 0.0514133\\
    6.02346 0.0469697\\
    6.11757 0.0426278\\
    6.21169 0.0389509\\
    6.30581 0.0357\\
    6.39993 0.0325197\\
    6.49404 0.0295347\\
    6.61904 0.0260095\\
    6.74404 0.02289\\
    6.86904 0.0202192\\
    6.99404 0.0177586\\
    7.11904 0.0155902\\
    7.24404 0.013657\\
    7.36904 0.0118635\\
 };


\end{axis}


\end{tikzpicture}  
